Upgraded GMRT survey for pulsars in globular clusters. I: Discovery of a millisecond binary pulsar in NGC 6652

Globular clusters contain a unique pulsar population, with many exotic systems that can form only in their dense stellar environments. The leap in sensitivity of the upgraded Giant Metrewave Radio Telescope (uGMRT) in India, especially at low radio frequencies ($<$ 1 GHz) has motivated a new search for radio pulsars in a group of eight Southern globular clusters. We discovered PSR J1835$-$3259B, a 1.83-ms pulsar in NGC 6652; this is in a near-circular wide orbit of 28.7 hr with a low-mass ($ \sim 0.2 \, M_{\rm \odot}$) companion, likely a Helium white dwarf. We derived a 10-year timing solution for this system. We also present measurements of scattering, flux densities and spectral indices for some of the previously known pulsars in these GCs. A significant fraction of the pulsars in these clusters have steep spectral indices. Additionally, we detected eight radio point sources not associated with any known pulsar positions in the radio images. There are four newly identified sources, three in NGC 6652 and one in NGC 6539, and one previously identified source each in NGC 1851, NGC 6440, NGC 6544, and Terzan 5. Surprisingly, our images show that our newly discovered pulsar, PSR J1835$-$3259B, is the brightest pulsar in all GCs we have imaged; like other pulsars with broad profiles (Terzan 5 C and O), its flux density in the radio images is much larger than in its pulsations. This indicates that their pulsed emission is only a fraction of their total emission. The detection of radio sources outside the core radii but well within the tidal radii of these clusters show that future GC surveys should complement the search analysis by using the imaging capability of interferometers, and preferentially synthesize large number of search beams in order to obtain a larger field of view.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
